A Look at the Evaluation Setup of the M5 Forecasting Competition

Forecast evaluation plays a key role in how empirical evidence shapes the development of the discipline. Domain experts are interested in error measures relevant for their decision making needs. Such measures may produce unreliable results. Although reliability properties of several metrics have already been discussed, it has hardly been quantified in an objective way. We propose a measure named Rank Stability, which evaluates how much the rankings of an experiment differ in between similar datasets, when the models and errors are constant. We use this to study the evaluation setup of the M5. We find that the evaluation setup of the M5 is less reliable than other measures. The main drivers of instability are hierarchical aggregation and scaling. Price-weighting reduces the stability of all tested error measures. Scale normalization of the M5 error measure results in less stability than other scale-free errors. Hierarchical levels taken separately are less stable with more aggregation, and their combination is even less stable than individual levels. We also show positive tradeoffs of retaining aggregation importance without affecting stability. Aggregation and stability can be linked to the influence of much debated magic numbers. Many of our findings can be applied to general hierarchical forecast benchmarking.

==> results/average_scale_free_error_measures.csv <==
Error,Stability
MASE,0.993225175404897
RMSSE,0.985794478031421
SMAPE,0.994135056715935
WAPE,0.97822350728916


==> results/rolling_average_stabilities_aggregated_levels.csv <==
Error,Cor
MAE,-0.183193277310924
MASE,0.083505402160864
RMSSE,0.06093637454982
SMAPE,0.096374549819928
WAPE,-0.06890756302521
PRICE_MAE,0.036158463385354
PRICE_MASE,-0.202881152460984
PRICE_RMSSE,-0.143721488595438
PRICE_SMAPE,-0.11750300120048


==> results/rolling_average_stabilities_separate_levels.csv <==
Level,MAE,MASE,RMSSE,SMAPE,WAPE,PRICE_MAE,PRICE_MASE,PRICE_RMSSE,PRICE_SMAPE
1,0.148002305032655,0.148002305032655,0.238282750672301,0.070687668075298,0.148002305032655,0.148002305032655,0.148002305032655,0.238282750672301,0.070687668075298
2,-0.033422973492125,0.060122935074914,0.072224356511717,-0.022089896273531,0.078082981175567,-0.052151363810987,-0.037168651555897,0.06809450633884,-0.085190165194007
3,0.267095658855167,0.263542066845947,0.123319247022666,0.238474836726854,0.288513253937764,0.300134460238187,0.252497118709182,0.160872070687668,0.196792162888974
4,-0.012869765655014,-0.100749135612755,-0.074817518248175,-0.117268536304264,-0.093545908567038,0.085766423357664,-0.111890126776796,-0.003745678063773,-0.197848636189013
5,-0.20351517479831,0.637245485977718,0.638590088359585,0.59805993084902,0.636092969650403,-0.0630042258932,-0.145889358432578,-0.131002689204764,-0.173453707260853
6,0.087303111794084,-0.021225509028045,-0.032558586246639,0.013157894736842,-0.015174798309643,0.168171340760661,-0.054456396465617,0.025931617364579,-0.05512869765655
7,0.010564733000384,0.595178640030734,0.652036112178256,0.602766039185555,0.676623127160968,-0.360929696504034,0.0609873223204,0.107376104494814,0.085286208221283
8,0.152708413369189,0.279101037264695,0.343161736457933,0.308778332693047,0.310795236265847,0.339031886285056,0.136381098732232,0.179984633115636,0.082597003457549
9,0.205147906262005,0.680656934306569,0.702554744525547,0.717633499807914,0.734056857472148,0.047925470610834,0.352669996158279,0.38695735689589,0.349212447176335
10,0.441605839416058,0.669900115251633,0.750960430272762,0.850076834421821,-0.024779101037265,0.731175566653861,0.752593161736458,0.774490971955436,0.815597387629658
11,0.44996158278909,0.691701882443335,0.750192086054552,0.712063004225893,-0.039953899346908,0.80311179408375,0.764694583173262,0.75355359200922,0.868517095658855
12,0.557145601229351,0.910872070687668,0.735689588935843,0.83307721859393,0.400595466769113,0.835958509412217,0.634172109104879,0.743180945063388,0.792258932001537

